Hot Jupiters are Destroyed by Tides While Their Host Stars are on the Main Sequence

While cooler giant planets are often observed with non-zero eccentricities, the short-period circular orbits of hot Jupiters suggest that they lose orbital energy and angular momentum due to tidal interactions with their host stars. However, orbital decay has never been unambiguously observed. We use data from Gaia Data Release 2 to show that hot Jupiter host stars have a smaller Galactic velocity dispersion than a similar population of stars without hot Jupiters. Since Galactic velocity dispersion is correlated with age, this observation implies that the population of hot Jupiter host stars is on average younger than the field population. The best explanation for this inference is that tidal interactions cause hot Jupiters to inspiral while their host stars are on the main sequence. This observation requires that the typical modified stellar tidal quality factor $Q_{\ast}^{'}$ for solar-type stars be in the range $\log_{10}{Q_{\ast}^{'}} \lesssim 7$.

==> tab1.txt <==
Title: Hot Jupiter Hosts
Authors: Jacob H. Hamer, Kevin C. Schlaufman
Table: 
================================================================================
Byte-by-byte Description of file: tab1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1- 17 A17    ---     archivehostname  The Exoplanet Archive name for the hot Jupiter host, 'pl_hostname'
  19- 42 A24    ---     simbadhostname   A corresponding hostname recognized by SIMBAD
--------------------------------------------------------------------------------
KELT-9            KELT-9                   
HD 212301         HD 212301                
51 Peg            51 Peg                   
HD 217107         HD 217107                
WASP-33           WASP-33                  
HIP 14810         HIP 14810                
HD 2638           HD 2638                  
KELT-7            KELT-7                   
KELT-2 A          KELT-2 A                 
HD 46375          HD 46375                 
HAT-P-56          HAT-P-56                 
HD 63454          HD 63454                 
HD 68988          HD 68988                 
HD 75289          HD 75289                 
HD 76700          HD 76700                 
HD 83443          HD 83443                 
KELT-4 A          KELT-4 A                 
HD 102195         HD 102195                
HD 103720         HD 103720                
HD 103774         HD 103774                
HD 109749         HD 109749                
tau Boo           tau Boo A                
ups And           ups And                  
WASP-18           WASP-18                  
HD 330075         HD 330075                
HD 143105         HD 143105                
HAT-P-2           HAT-P-2                  
HD 149026         HD 149026                
HD 162020         HD 162020                
HD 168746         HD 168746                
HIP 91258         HIP 91258                
KELT-20           KELT-20                  
HD 187123         HD 187123                
HD 189733         HD 189733                
HAT-P-31          HAT-P-31                 
HAT-P-33          HAT-P-33                 
HAT-P-34          HAT-P-34                 
HAT-P-35          HAT-P-35                 
HAT-P-36          HAT-P-36                 
HAT-P-37          HAT-P-37                 
HAT-P-38          HAT-P-38                 
HAT-P-39          HAT-P-39                 
HAT-P-40          HAT-P-40                 
HAT-P-41          HAT-P-41                 
HAT-P-42          HAT-P-42                 
HAT-P-43          HAT-P-43                 
HAT-P-44          HAT-P-44                 
HAT-P-46          HAT-P-46                 
HAT-P-49          HAT-P-49                 
HAT-P-54          HAT-P-54                 
HATS-1            HATS-1                   
HATS-2            HATS-2                   
HATS-3            HATS-3                   
Kepler-74         Kepler-74                
Kepler-32         Kepler-32                
KELT-1            KELT-1                   
KELT-6            KELT-6                   
TrES-2            TYC 3549-2811-1          
HAT-P-7           HAT-P-7                  
Kepler-5          Kepler-5                 
Kepler-6          Kepler-6                 
Kepler-8          Kepler-8                 
Kepler-12         Kepler-12                
Kepler-15         Kepler-15                
Kepler-17         Kepler-17                
Kepler-41         Kepler-41                
Kepler-43         Kepler-43                
Kepler-44         Kepler-44                
Kepler-45         Kepler-45                
Kepler-49         Kepler-49                
Kepler-75         Kepler-75                
Kepler-76         Kepler-76                
Kepler-77         Kepler-77                
Kepler-52         Kepler-52                
Kepler-54         Kepler-54                
Kepler-23         Kepler-23                
Kepler-24         Kepler-24                
Kepler-57         Kepler-57                
Kepler-28         Kepler-28                
Kepler-63         Kepler-63                
HATS-4            HATS-4                   
HATS-5            HATS-5                   
HATS-6            HATS-6                   
HAT-P-1           HAT-P-1                  
HAT-P-3           HAT-P-3                  
HAT-P-4           HAT-P-4                  
HAT-P-5           HAT-P-5                  
HAT-P-6           HAT-P-6                  
HAT-P-8           HAT-P-8                  
HAT-P-9           HAT-P-9                  
HAT-P-12          HAT-P-12                 
HAT-P-14          HAT-P-14                 
HAT-P-16          HAT-P-16                 
HAT-P-18          HAT-P-18                 
CoRoT-1           CoRoT-1                  
CoRoT-2           CoRoT-2                  
CoRoT-3           CoRoT-3                  
CoRoT-4           CoRoT-4                  
CoRoT-5           CoRoT-5                  
CoRoT-6           CoRoT-6                  
CoRoT-8           CoRoT-8                  
CoRoT-12          CoRoT-12                 
CoRoT-13          CoRoT-13                 
CoRoT-14          CoRoT-14                 
CoRoT-17          CoRoT-17                 
CoRoT-18          CoRoT-18                 
CoRoT-20          CoRoT-20                 
CoRoT-23          CoRoT-23                 
CoRoT-25          CoRoT-25                 
CoRoT-27          CoRoT-27                 
CoRoT-28          CoRoT-28                 
HAT-P-19          HAT-P-19                 
HAT-P-20          HAT-P-20                 
HAT-P-21          HAT-P-21                 
HAT-P-22          HAT-P-22                 
HAT-P-23          HAT-P-23                 
HAT-P-24          HAT-P-24                 
HAT-P-25          HAT-P-25                 
HAT-P-27          HAT-P-27                 
HAT-P-28          HAT-P-28                 
HAT-P-29          HAT-P-29                 
HAT-P-30          HAT-P-30                 
WASP-135          WASP-135                 
K2-31             K2-31                    
WASP-119          WASP-119                 
WASP-124          WASP-124                 
WASP-126          WASP-126                 
WASP-129          WASP-129                 
WASP-133          WASP-133                 
KELT-8            KELT-8                   
HATS-13           HATS-13                  
HATS-14           HATS-14                  
K2-29             K2-29                    
KELT-10           KELT-10                  
WASP-76           WASP-76                  
WASP-90           WASP-90                  
BD-10 3166        BD-10 3166               
HAT-P-57          HAT-P-57                 
HAT-P-50          HAT-P-50                 
HAT-P-51          HAT-P-51                 
HAT-P-53          HAT-P-53                 
KELT-14           KELT-14                  
KELT-15           KELT-15                  
Kepler-412        Kepler-412               
Kepler-415        2MASS J19351306+3838208  
Kepler-416        Kepler-416               
Kepler-422        Kepler-422               
Kepler-423        Kepler-423               
Kepler-424        Kepler-424               
Kepler-425        Kepler-425               
Kepler-426        Kepler-426               
Kepler-428        Kepler-428               
Kepler-433        Kepler-433               
Kepler-447        Kepler-447               
NGC 2682 YBP 1194 Cl* NGC 2682 YBP 1194    
NGC 2682 YBP 1514 Cl* NGC 2682 YBP 1514    
POTS-1            POTS-1                   
Pr0201            TYC 1398-00321-1         
Pr0211            2MASS J08421149+1916373  
Qatar-1           Qatar 1                  
Qatar-2           Qatar 2                  
TrES-1            TYC 2652-1324-1          
TrES-3            2MASS J17520702+3732461  
TrES-4            TYC 2620-648-1           
TrES-5            2MASS J20205324+5926556  
WASP-1            WASP-1                   
WASP-2            WASP-2                   
WASP-3            WASP-3                   
WASP-4            WASP-4                   
WASP-5            WASP-5                   
WASP-6            WASP-6                   
WASP-7            WASP-7                   
WASP-8            WASP-8                   
WASP-10           WASP-10                  
WASP-11           WASP-11                  
WASP-12           WASP-12                  
WASP-13           WASP-13                  
WASP-14           WASP-14                  
WASP-15           WASP-15                  
WASP-17           WASP-17                  
WASP-19           WASP-19                  
WASP-21           WASP-21                  
WASP-22           WASP-22                  
WASP-23           WASP-23                  
WASP-24           WASP-24                  
WASP-25           WASP-25                  
WASP-28           WASP-28                  
WASP-29           WASP-29                  
WASP-31           WASP-31                  
WASP-32           WASP-32                  
WASP-34           WASP-34                  
WASP-35           WASP-35                  
WASP-36           WASP-36                  
WASP-37           WASP-37                  
WASP-38           WASP-38                  
WASP-39           WASP-39                  
WASP-41           WASP-41                  
WASP-42           WASP-42                  
WASP-44           WASP-44                  
XO-6              XO-6                     
NGC 2682 YBP 401  Cl* NGC 2682 YBP 401     
WASP-45           WASP-45                  
WASP-46           WASP-46                  
WASP-48           WASP-48                  
WASP-49           WASP-49                  
WASP-50           WASP-50                  
WASP-52           WASP-52                  
WASP-54           WASP-54                  
WASP-55           WASP-55                  
WASP-56           WASP-56                  
WASP-57           WASP-57                  
WASP-58           WASP-58                  
WASP-59           WASP-59                  
WASP-60           WASP-60                  
WASP-61           WASP-61                  
WASP-62           WASP-62                  
WASP-120          WASP-120                 
WASP-64           WASP-64                  
WASP-66           WASP-66                  
WASP-67           WASP-67                  
WASP-68           WASP-68                  
WASP-69           WASP-69                  
WASP-70 A         TYC 5782-970-1           
WASP-75           WASP-75                  
WASP-78           WASP-78                  
WASP-79           WASP-79                  
WASP-80           WASP-80                  
WASP-84           WASP-84                  
WASP-88           WASP-88                  
WASP-123          WASP-123                 
HATS-25           HATS-25                  
HATS-26           HATS-26                  
HATS-27           HATS-27                  
HATS-28           HATS-28                  
HATS-29           HATS-29                  
HATS-30           HATS-30                  
WASP-121          WASP-121                 
HATS-16           HATS-16                  
WASP-94 A         WASP-94 A                
WASP-94 B         WASP-94 B                
WASP-95           WASP-95                  
WASP-96           WASP-96                  
WASP-97           WASP-97                  
WASP-98           WASP-98                  
WASP-99           WASP-99                  
WASP-100          WASP-100                 
WASP-101          WASP-101                 
WASP-104          WASP-104                 
WASP-106          WASP-106                 
XO-1              XO-1                     
XO-2 N            XO-2 N                   
XO-3              XO-3                     
XO-4              XO-4                     
XO-5              XO-5                     
HATS-10           HATS-10                  
HAT-P-55          HAT-P-55                 
WASP-74           WASP-74                  
WASP-83           WASP-83                  
WASP-89           WASP-89                  
HATS-8            HATS-8                   
K2-30             K2-30                    
HATS-39           GSC 06550-00341          
HATS-40           GSC 06533-01514          
HATS-41           GSC 06530-01596          
HATS-42           2MASS J07134857-3326143  
WASP-161          TYC 5435-1109-1          
WASP-163          WASP-163                 
WASP-170          WASP-170                 
HATS-60           HATS-60                  
HATS-62           HATS-62                  
HATS-63           HATS-63                  
HATS-64           HATS-64                  
HATS-65           HATS-65                  
HATS-66           HATS-66                  
HATS-67           2MASS J01000141-5854172  
HATS-69           HATS-69                  
HATS-70           HATS-70                  
HD 2685           HD 2685                  
HATS-59           HATS-59                  
HATS-50           GSC 06896-01012          
HATS-51           GSC 06534-00607          
HATS-52           GSC 07153-01785          
HATS-53           2MASS J11463084-3351361  
KELT-19 A         KELT-19                  
WASP-53           WASP-53                  
WASP-81           WASP-81                  
HATS-22           HATS-22                  
HATS-23           HATS-23                  
HATS-24           HATS-24                  
NGTS-2            TYC 7282-1298-1          
WASP-147          TYC 6411-312-1           
K2-77             2MASS J03405481+1234216  
KELT-21           KELT-21                  
KELT-17           KELT-17                  
WASP-92           WASP-92                  
WASP-91           WASP-91                  
WASP-107          WASP-107                 
NGTS-1            2MASS J05305145-3637508  
WASP-174          WASP-174                 
WASP-93           WASP-93                  
WASP-118          WASP-118                 
WASP-113          WASP-113                 
KPS-1             2MASS J11004017+6457504  
HATS-43           HATS-43                  
HATS-44           HATS-44                  
HATS-45           HATS-45                  
HATS-46           HATS-46                  
HATS-7            HATS-7                   
NGTS-3 A          2MASS J06174675-3542230  
HAT-P-65          HAT-P-65                 
HAT-P-66          HAT-P-66                 
HATS-18           HATS-18                  
WASP-131          WASP-131                 
WASP-132          WASP-132                 
WASP-139          WASP-139                 
WASP-140          WASP-140                 
WASP-141          WASP-141                 
WASP-142          WASP-142                 
WASP-151          EPIC 246441449           
WASP-153          2MASS J18370297+4001073  
WASP-156          TYC 38-617-1             
CoRoTID 223977153 CoRoT-32                 
HATS-31           HATS-31                  
HATS-32           HATS-32                  
HATS-33           HATS-33                  
HATS-34           HATS-34                  
HATS-35           HATS-35                  
WASP-127          WASP-127                 
WASP-136          WASP-136                 
WASP-138          WASP-138                 
Qatar-4           Qatar 4                  
Qatar-5           Qatar 5                  
KELT-18           KELT-18                  
K2-260            K2-260                   
WASP-158          TYC 5264-1048-1          
WASP-168          TYC 8103-143-1           
WASP-172          2MASS J13174412-4714152  
WASP-173 A        TYC 7518-468-1           

